Renegotiation-Proof Cheap Talk

An informed Expert and an uninformed Decision-Maker, with conflicting interests, engage in repeated cheap talk communication in a sequence of new decision problems. While the Decision-Maker's optimal payoff is attainable in some subgame perfect equilibrium, no payoff profile close to the Decision-Maker's optimal one is immune to renegotiation. Pareto efficient renegotiation-proof equilibria entail a compromise between the Expert and the Decision-Maker. This could involve the Expert being truthful and the Decision-Maker not fully utilizing this information to their advantage. The Decision-Maker's maximal renegotiation-proof equilibrium payoff depends on the Expert's preferences and the prior distribution of the state. In the Crawford and Sobel (1982) environment a more biased Expert harms the Decision-Maker. In a model with transparent Expert motives a more volatile environment harms the Decision-Maker while helping the Expert.

==> numplot.csv <==
b;x;y;z;uR;L
0;0;0;1;0;0,17
0,01;0,000035;0,000017;0,962977;-0,000017;0,169157086
0,02;0,00015;0,00006;0,943432;-0,00006;0,150842976
0,03;0,000355;0,000125;0,927925;-0,000125;0,13866969
0,04;0,000656;0,000207;0,914684;-0,000207;0,129376369
0,05;0,001059;0,000305;0,90297;-0,000305;0,121803184
0,06;0,00157;0,000415;0,892387;-0,000415;0,115389199
0,07;0,002191;0,000538;0,882692;-0,000538;0,109816131
0,08;0,002926;0,000671;0,873719;-0,000671;0,104884346
0,09;0,003779;0,000814;0,865352;-0,000814;0,100459641
0,1;0,004753;0,000964;0,857504;-0,000964;0,096447077
0,11;0,005851;0,001123;0,850107;-0,00112;0,092776813
0,12;0,007076;0,001287;0,843108;-0,00129;0,089395842
0,13;0,008431;0,001458;0,836465;-0,00146;0,08626291
0,14;0,009917;0,001634;0,830142;-0,00163;0,083345225
0,15;0,011537;0,001814;0,82411;-0,00181;0,080616258
0,16;0,013294;0,001998;0,818343;-0,002;0,078054221
0,17;0,015189;0,002186;0,81282;-0,00219;0,075640979
0,18;0,017226;0,002377;0,807524;-0,00238;0,073361271
0,19;0,019405;0,00257;0,802436;-0,00257;0,071202118
0,2;0,021729;0,002766;0,797545;-0,00277;0,069152388
0,21;0,024199;0,002964;0,792836;-0,00296;0,067202451
0,22;0,026818;0,003163;0,788298;-0,00316;0,065343921
0,23;0,029587;0,003363;0,783923;-0,00336;0,063569446
0,24;0,032509;0,003564;0,7797;-0,00356;0,06187254
0,25;0,035584;0,003765;0,775622;-0,00377;0,060247453
0,26;0,038814;0,003967;0,771681;-0,00397;0,058689062
0,27;0,042201;0,004169;0,767871;-0,00417;0,057192779
0,28;0,045747;0,004371;0,764184;-0,00437;0,055754483
0,29;0,049453;0,004573;0,760617;-0,00457;0,054370451
0,3;0,05332;0,004773;0,757163;-0,00477;0,053037313
0,31;0,05735;0,004973;0,753817;-0,00497;0,051752008
0,32;0,061544;0,005172;0,750576;-0,00517;0,050511744
0,33;0,065904;0,00537;0,747435;-0,00537;0,049313967
0,34;0,070431;0,005567;0,74439;-0,00557;0,048156339
0,35;0,075127;0,005762;0,741438;-0,00576;0,047036707
0,36;0,079992;0,005956;0,738575;-0,00596;0,045953089
0,37;0,085028;0,006147;0,735798;-0,00615;0,044903657
0,38;0,090236;0,006337;0,733105;-0,00634;0,043886715
0,39;0,095618;0,006525;0,730492;-0,00653;0,042900692
0,4;0,101174;0,006711;0,727957;-0,00671;0,041944128
0,41;0,106906;0,006895;0,725498;-0,00689;0,041015664
0,42;0,112816;0,007076;0,723111;-0,00708;0,040114033
0,43;0,118903;0,007255;0,720796;-0,00726;0,03923805
0,44;0,125169;0,007432;0,718549;-0,00743;0,038386608
0,45;0,131616;0,007606;0,71637;-0,00761;0,037558668
0,46;0,138245;0,007777;0,714256;-0,00778;0,036753257
0,47;0,145056;0,007946;0,712205;-0,00795;0,035969459
0,48;0,15205;0,008112;0,710215;-0,00811;0,035206413
0,49;0,159229;0,008275;0,708286;-0,00827;0,034463307
0,5;0,166593;0,008435;0,706416;-0,00843;0,033739377
0,51;0,174145;0,008592;0,704602;-0,00859;0,033033898
0,52;0,181883;0,008746;0,702845;-0,00875;0,032346189
0,53;0,189811;0,008898;0,701141;-0,0089;0,031675602
0,54;0,197927;0,009046;0,699491;-0,00905;0,031021524
0,55;0,206234;0,009191;0,697893;-0,00919;0,030383375
0,56;0,214733;0,009333;0,696346;-0,00933;0,029760602
0,57;0,223424;0,009472;0,694848;-0,00947;0,029152683
0,58;0,232308;0,009607;0,693399;-0,00961;0,028559118
0,59;0,241386;0,00974;0,691997;-0,00974;0,027979433
0,6;0,250659;0,009869;0,690642;-0,00987;0,027413176
0,61;0,260128;0,009995;0,689333;-0,00999;0,026859917
0,62;0,269793;0,010117;0,688068;-0,0101;0,026319245
0,63;0,279656;0,010236;0,686848;-0,0102;0,025790767
0,64;0,289717;0,010352;0,68567;-0,0104;0,025274108
0,65;0,299978;0,010465;0,684535;-0,0105;0,02476891
0,66;0,310438;0,010574;0,683441;-0,0106;0,02427483
0,67;0,321099;0,01068;0,682387;-0,0107;0,02379154
0,68;0,331961;0,010783;0,681374;-0,0108;0,023318724
0,69;0,343026;0,010882;0,6804;-0,0109;0,022856121
0,7;0,354293;0,010978;0,679462;-0,011;0,022403696
0,71;0,365762;0,011071;0,67856;-0,0111;0,021961452
0,72;0,377432;0,011161;0,677691;-0,0112;0,021529352
0,73;0,389305;0,011248;0,676853;-0,0112;0,02110732
0,74;0,401379;0,011333;0,676045;-0,0113;0,020695252
0,75;0,413655;0,011415;0,675264;-0,0114;0,020293019
0,76;0,426132;0,011495;0,67451;-0,0115;0,019900474
0,77;0,43881;0,011572;0,673781;-0,0116;0,019517452
0,78;0,451689;0,011647;0,673077;-0,0116;0,019143777
0,79;0,46477;0,01172;0,672394;-0,0117;0,01877926
0,8;0,478052;0,011791;0,671734;-0,0118;0,01842371
0,81;0,491534;0,01186;0,671094;-0,0119;0,018076927
0,82;0,505218;0,011928;0,670474;-0,0119;0,017738708
0,83;0,519102;0,011993;0,669872;-0,012;0,017408849
0,84;0,533188;0,012057;0,669288;-0,0121;0,017087144
0,85;0,547474;0,012119;0,668721;-0,0121;0,016773387
0,86;0,561961;0,012179;0,668171;-0,0122;0,016467375
0,87;0,576648;0,012238;0,667636;-0,0122;0,016168905
0,88;0,591536;0,012296;0,667117;-0,0123;0,015877777
0,89;0,606625;0,012352;0,666611;-0,0124;0,015593793
0,9;0,621914;0,012407;0,666119;-0,0124;0,01531676
0,91;0,637404;0,01246;0,665641;-0,0125;0,015046486
0,92;0,653094;0,012512;0,665175;-0,0125;0,014782786
0,93;0,668985;0,012563;0,664721;-0,0126;0,014525476
0,94;0,685076;0,012613;0,664279;-0,0126;0,014274378
0,95;0,701367;0,012661;0,663849;-0,0127;0,014029319
0,96;0,717859;0,012709;0,663429;-0,0127;0,013790127
0,97;0,734552;0,012755;0,663019;-0,0128;0,013556638
0,98;0,751445;0,012801;0,662619;-0,0128;0,01332869
0,99;0,768538;0,012845;0,662229;-0,0128;0,013106127
1;0,785831;0,012889;0,661849;-0,0129;0,012888797
1,01;0,803325;0,012931;0,661477;-0,0129;0,01267655
1,02;0,821019;0,012973;0,661114;-0,013;0,012469244
1,03;0,838913;0,013014;0,660759;-0,013;0,012266739
1,04;0,857008;0,013054;0,660412;-0,0131;0,012068899
1,05;0,875303;0,013093;0,660073;-0,0131;0,011875593
1,06;0,893798;0,013131;0,659742;-0,0131;0,011686692
1,07;0,912493;0,013169;0,659418;-0,0132;0,011502075
1,08;0,931388;0,013206;0,659101;-0,0132;0,01132162
1,09;0,950484;0,013242;0,658791;-0,0132;0,011145212
1,1;0,96978;0,013277;0,658487;-0,0133;0,010972737
1,11;0,989276;0,013312;0,65819;-0,0133;0,010804086
1,12;1,008972;0,013346;0,657899;-0,0133;0,010639155
1,13;1,028869;0,013379;0,657614;-0,0134;0,010477839
1,14;1,048965;0,013412;0,657334;-0,0134;0,01032004
1,15;1,069262;0,013444;0,65706;-0,0134;0,010165662
1,16;1,089759;0,013476;0,656792;-0,0135;0,01001461
1,17;1,110456;0,013507;0,656529;-0,0135;0,009866796
1,18;1,131353;0,013537;0,656271;-0,0135;0,00972213
1,19;1,152451;0,013567;0,656019;-0,0136;0,009580529
1,2;1,173748;0,013596;0,655771;-0,0136;0,00944191
1,21;1,195246;0,013625;0,655527;-0,0136;0,009306193
1,22;1,216944;0,013654;0,655289;-0,0137;0,009173302
1,23;1,238841;0,013681;0,655054;-0,0137;0,009043161
1,24;1,260939;0,013709;0,654824;-0,0137;0,008915698
1,25;1,283237;0,013736;0,654599;-0,0137;0,008790843
1,26;1,305735;0,013762;0,654377;-0,0138;0,008668527
1,27;1,328434;0,013788;0,654159;-0,0138;0,008548685
1,28;1,351332;0,013814;0,653946;-0,0138;0,008431252
1,29;1,37443;0,013839;0,653736;-0,0138;0,008316167
1,3;1,397729;0,013864;0,653529;-0,0139;0,008203369
1,31;1,421227;0,013888;0,653326;-0,0139;0,0080928
1,32;1,444926;0,013912;0,653127;-0,0139;0,007984404
1,33;1,468825;0,013936;0,652931;-0,0139;0,007878125
1,34;1,492924;0,013959;0,652738;-0,014;0,007773911
1,35;1,517222;0,013982;0,652549;-0,014;0,007671709
1,36;1,541721;0,014004;0,652363;-0,014;0,00757147
1,37;1,56642;0,014026;0,652179;-0,014;0,007473145
1,38;1,591319;0,014048;0,651999;-0,014;0,007376687
1,39;1,616418;0,01407;0,651822;-0,0141;0,00728205
1,4;1,641718;0,014091;0,651647;-0,0141;0,007189189
1,41;1,667217;0,014112;0,651476;-0,0141;0,007098062
1,42;1,692916;0,014132;0,651307;-0,0141;0,007008627
1,43;1,718815;0,014152;0,65114;-0,0142;0,006920843
1,44;1,744915;0,014172;0,650977;-0,0142;0,00683467
1,45;1,771214;0,014192;0,650815;-0,0142;0,006750071
1,46;1,797714;0,014211;0,650657;-0,0142;0,006667008
1,47;1,824413;0,01423;0,6505;-0,0142;0,006585444
1,48;1,851313;0,014249;0,650346;-0,0142;0,006505345
1,49;1,878412;0,014268;0,650194;-0,0143;0,006426676
1,5;1,905712;0,014286;0,650045;-0,0143;0,006349405
1,51;1,933212;0,014304;0,649898;-0,0143;0,006273499
1,52;1,960911;0,014322;0,649753;-0,0143;0,006198926
1,53;1,988811;0,01434;0,64961;-0,0143;0,006125656
1,54;2,016911;0,014357;0,649469;-0,0144;0,006053661
1,55;2,045211;0,014374;0,64933;-0,0144;0,005982909
1,56;2,073711;0,014391;0,649193;-0,0144;0,005913375
1,57;2,10241;0,014407;0,649058;-0,0144;0,005845029
1,58;2,13131;0,014424;0,648925;-0,0144;0,005777847
1,59;2,16041;0,01444;0,648793;-0,0144;0,005711802
1,6;2,18971;0,014456;0,648664;-0,0145;0,005646869
1,61;2,21921;0,014472;0,648536;-0,0145;0,005583023
1,62;2,24891;0,014487;0,64841;-0,0145;0,005520241
1,63;2,27881;0,014503;0,648286;-0,0145;0,0054585
1,64;2,30891;0,014518;0,648163;-0,0145;0,005397776
1,65;2,339211;0,014533;0,648042;-0,0145;0,005338049
1,66;2,369711;0,014548;0,647923;-0,0145;0,005279297
1,67;2,400411;0,014562;0,647805;-0,0146;0,005221498
1,68;2,431311;0,014577;0,647689;-0,0146;0,005164634
1,69;2,462411;0,014591;0,647574;-0,0146;0,005108683
1,7;2,493711;0,014605;0,647461;-0,0146;0,005053627
1,71;2,525212;0,014619;0,647349;-0,0146;0,004999447
1,72;2,556912;0,014633;0,647239;-0,0146;0,004946125
1,73;2,588812;0,014646;0,64713;-0,0146;0,004893643
1,74;2,620912;0,01466;0,647022;-0,0147;0,004841983
1,75;2,653213;0,014673;0,646916;-0,0147;0,00479113
1,76;2,685713;0,014686;0,646811;-0,0147;0,004741065
1,77;2,718413;0,014699;0,646707;-0,0147;0,004691774
1,78;2,751314;0,014712;0,646605;-0,0147;0,004643241
1,79;2,784414;0,014724;0,646504;-0,0147;0,004595449
1,8;2,817714;0,014737;0,646404;-0,0147;0,004548386
1,81;2,851215;0,014749;0,646305;-0,0147;0,004502035
1,82;2,884915;0,014761;0,646207;-0,0148;0,004456382
1,83;2,918816;0,014773;0,646111;-0,0148;0,004411415
1,84;2,952916;0,014785;0,646016;-0,0148;0,004367119
1,85;2,987217;0,014797;0,645922;-0,0148;0,004323482
1,86;3,021717;0,014809;0,645829;-0,0148;0,004280489
1,87;3,056417;0,01482;0,645737;-0,0148;0,00423813
1,88;3,091318;0,014832;0,645646;-0,0148;0,004196391
1,89;3,126418;0,014843;0,645556;-0,0148;0,004155261
1,9;3,161719;0,014854;0,645467;-0,0149;0,004114728
1,91;3,19722;0,014865;0,645379;-0,0149;0,004074781
1,92;3,23292;0,014876;0,645292;-0,0149;0,004035408
1,93;3,268821;0,014887;0,645207;-0,0149;0,003996598
1,94;3,304921;0,014898;0,645122;-0,0149;0,003958342
1,95;3,341222;0,014908;0,645038;-0,0149;0,003920628
1,96;3,377722;0,014919;0,644955;-0,0149;0,003883447
1,97;3,414423;0,014929;0,644873;-0,0149;0,003846789
1,98;3,451323;0,014939;0,644792;-0,0149;0,003810643
1,99;3,488424;0,014949;0,644711;-0,0149;0,003775001
2;3,525725;0,014959;0,644632;-0,015;0,003739854
2,01;3,563225;0,014969;0,644553;-0,015;0,003705191
2,02;3,600926;0,014979;0,644475;-0,015;0,003671005
2,03;3,638827;0,014989;0,644398;-0,015;0,003637287
2,04;3,676927;0,014999;0,644322;-0,015;0,003604029
2,05;3,715228;0,015008;0,644247;-0,015;0,003571221
2,06;3,753728;0,015017;0,644172;-0,015;0,003538857
2,07;3,792429;0,015027;0,644099;-0,015;0,003506927
2,08;3,83133;0,015036;0,644026;-0,015;0,003475426
2,09;3,87043;0,015045;0,643953;-0,015;0,003444344
2,1;3,909731;0,015054;0,643882;-0,0151;0,003413675
2,11;3,949232;0,015063;0,643811;-0,0151;0,003383411
2,12;3,988933;0,015072;0,643741;-0,0151;0,003353545
2,13;4,028833;0,015081;0,643672;-0,0151;0,003324071
2,14;4,068934;0,01509;0,643603;-0,0151;0,003294981
2,15;4,109235;0,015098;0,643535;-0,0151;0,00326627
2,16;4,149735;0,015107;0,643468;-0,0151;0,00323793
2,17;4,190436;0,015115;0,643401;-0,0151;0,003209955
2,18;4,231337;0,015124;0,643335;-0,0151;0,003182339
2,19;4,272438;0,015132;0,64327;-0,0151;0,003155076
2,2;4,313738;0,01514;0,643205;-0,0151;0,00312816
2,21;4,355239;0,015148;0,643141;-0,0151;0,003101586
2,22;4,39694;0,015157;0,643078;-0,0152;0,003075346
2,23;4,438841;0,015165;0,643015;-0,0152;0,003049437
2,24;4,480941;0,015172;0,642953;-0,0152;0,003023851
2,25;4,523242;0,01518;0,642891;-0,0152;0,002998585
2,26;4,565743;0,015188;0,64283;-0,0152;0,002973633
2,27;4,608444;0,015196;0,642769;-0,0152;0,002948989
2,28;4,651344;0,015203;0,642709;-0,0152;0,002924649
2,29;4,694445;0,015211;0,64265;-0,0152;0,002900607
2,3;4,737746;0,015219;0,642591;-0,0152;0,002876859
2,31;4,781247;0,015226;0,642533;-0,0152;0,002853401
2,32;4,824947;0,015233;0,642475;-0,0152;0,002830226
2,33;4,868848;0,015241;0,642418;-0,0152;0,002807332
2,34;4,912949;0,015248;0,642361;-0,0152;0,002784713
2,35;4,95725;0,015255;0,642305;-0,0153;0,002762365
2,36;5,001751;0,015262;0,64225;-0,0153;0,002740283
2,37;5,046451;0,015269;0,642194;-0,0153;0,002718465
2,38;5,091352;0,015276;0,64214;-0,0153;0,002696904
2,39;5,136453;0,015283;0,642085;-0,0153;0,002675598
2,4;5,181754;0,01529;0,642032;-0,0153;0,002654542
2,41;5,227255;0,015297;0,641979;-0,0153;0,002633733
2,42;5,272955;0,015304;0,641926;-0,0153;0,002613167
2,43;5,318856;0,01531;0,641873;-0,0153;0,002592839
2,44;5,364957;0,015317;0,641822;-0,0153;0,002572747
2,45;5,411258;0,015324;0,64177;-0,0153;0,002552887
2,46;5,457759;0,01533;0,641719;-0,0153;0,002533254
2,47;5,50446;0,015337;0,641669;-0,0153;0,002513846
2,48;5,55136;0,015343;0,641619;-0,0153;0,00249466
2,49;5,598461;0,01535;0,641569;-0,0153;0,002475691
2,5;5,645762;0,015356;0,64152;-0,0154;0,002456938
2,51;5,693263;0,015362;0,641471;-0,0154;0,002438395
2,52;5,740964;0,015368;0,641423;-0,0154;0,002420061
2,53;5,788865;0,015375;0,641375;-0,0154;0,002401932
2,54;5,836965;0,015381;0,641327;-0,0154;0,002384006
2,55;5,885266;0,015387;0,64128;-0,0154;0,002366278
2,56;5,933767;0,015393;0,641233;-0,0154;0,002348747
2,57;5,982468;0,015399;0,641187;-0,0154;0,002331409
2,58;6,031369;0,015405;0,641141;-0,0154;0,002314262
2,59;6,08047;0,015411;0,641095;-0,0154;0,002297302
2,6;6,12977;0,015416;0,64105;-0,0154;0,002280528
2,61;6,179271;0,015422;0,641005;-0,0154;0,002263936
2,62;6,228972;0,015428;0,64096;-0,0154;0,002247524
2,63;6,278873;0,015434;0,640916;-0,0154;0,002231289
2,64;6,328974;0,015439;0,640872;-0,0154;0,002215229
2,65;6,379275;0,015445;0,640829;-0,0154;0,00219934
2,66;6,429776;0,01545;0,640785;-0,0155;0,002183622
2,67;6,480476;0,015456;0,640743;-0,0155;0,002168071
2,68;6,531377;0,015461;0,6407;-0,0155;0,002152685
2,69;6,582478;0,015467;0,640658;-0,0155;0,002137461
2,7;6,633779;0,015472;0,640616;-0,0155;0,002122398
2,71;6,68528;0,015478;0,640575;-0,0155;0,002107493
2,72;6,736981;0,015483;0,640533;-0,0155;0,002092745
2,73;6,788882;0,015488;0,640493;-0,0155;0,002078149
2,74;6,840983;0,015493;0,640452;-0,0155;0,002063706
2,75;6,893283;0,015499;0,640412;-0,0155;0,002049412
2,76;6,945784;0,015504;0,640372;-0,0155;0,002035266
2,77;6,998485;0,015509;0,640332;-0,0155;0,002021265
2,78;7,051386;0,015514;0,640293;-0,0155;0,002007408
2,79;7,104487;0,015519;0,640254;-0,0155;0,001993692
2,8;7,157788;0,015524;0,640215;-0,0155;0,001980116
2,81;7,211289;0,015529;0,640177;-0,0155;0,001966678
2,82;7,264989;0,015534;0,640139;-0,0155;0,001953375
2,83;7,31889;0,015539;0,640101;-0,0155;0,001940207
2,84;7,372991;0,015544;0,640063;-0,0155;0,001927171
2,85;7,427292;0,015549;0,640026;-0,0155;0,001914266
2,86;7,481793;0,015553;0,639989;-0,0156;0,001901489
2,87;7,536494;0,015558;0,639952;-0,0156;0,00188884
2,88;7,591395;0,015563;0,639916;-0,0156;0,001876316
2,89;7,646496;0,015568;0,63988;-0,0156;0,001863916
2,9;7,701797;0,015572;0,639844;-0,0156;0,001851638
2,91;7,757297;0,015577;0,639808;-0,0156;0,001839481
2,92;7,812998;0,015582;0,639772;-0,0156;0,001827442
2,93;7,868899;0,015586;0,639737;-0,0156;0,001815521
2,94;7,925;0,015591;0,639702;-0,0156;0,001803716
2,95;7,981301;0,015595;0,639668;-0,0156;0,001792026
2,96;8,037802;0,0156;0,639633;-0,0156;0,001780448
2,97;8,094503;0,015604;0,639599;-0,0156;0,001768982
2,98;8,151404;0,015608;0,639565;-0,0156;0,001757627
2,99;8,208504;0,015613;0,639531;-0,0156;0,00174638
3;8,265805;0,015617;0,639498;-0,0156;0,00173524
3,01;8,323306;0,015621;0,639465;-0,0156;0,001724206
3,02;8,381007;0,015626;0,639432;-0,0156;0,001713277
3,03;8,438908;0,01563;0,639399;-0,0156;0,001702451
3,04;8,497009;0,015634;0,639366;-0,0156;0,001691727
3,05;8,55531;0,015638;0,639334;-0,0156;0,001681104
3,06;8,613811;0,015643;0,639302;-0,0156;0,001670581
3,07;8,672512;0,015647;0,63927;-0,0156;0,001660155
3,08;8,731412;0,015651;0,639238;-0,0157;0,001649827
3,09;8,790513;0,015655;0,639207;-0,0157;0,001639595
3,1;8,849814;0,015659;0,639176;-0,0157;0,001629457
3,11;8,909315;0,015663;0,639145;-0,0157;0,001619413
3,12;8,969016;0,015667;0,639114;-0,0157;0,001609461
3,13;9,028917;0,015671;0,639083;-0,0157;0,001599601
3,14;9,089018;0,015675;0,639053;-0,0157;0,00158983
3,15;9,149319;0,015679;0,639023;-0,0157;0,001580149
3,16;9,20982;0,015683;0,638993;-0,0157;0,001570555
3,17;9,270521;0,015687;0,638963;-0,0157;0,001561049
3,18;9,331421;0,015691;0,638933;-0,0157;0,001551628
3,19;9,392522;0,015695;0,638904;-0,0157;0,001542292
3,2;9,453823;0,015698;0,638874;-0,0157;0,00153304
3,21;9,515324;0,015702;0,638845;-0,0157;0,001523871
3,22;9,577025;0,015706;0,638817;-0,0157;0,001514784
3,23;9,638926;0,01571;0,638788;-0,0157;0,001505777
3,24;9,701027;0,015713;0,638759;-0,0157;0,001496851
3,25;9,763328;0,015717;0,638731;-0,0157;0,001488003
3,26;9,825829;0,015721;0,638703;-0,0157;0,001479234
3,27;9,888529;0,015724;0,638675;-0,0157;0,001470541
3,28;9,95143;0,015728;0,638647;-0,0157;0,001461925
3,29;10,014531;0,015732;0,63862;-0,0157;0,001453384
3,3;10,077832;0,015735;0,638592;-0,0157;0,001444918
3,31;10,141333;0,015739;0,638565;-0,0157;0,001436525
3,32;10,205034;0,015742;0,638538;-0,0157;0,001428205
3,33;10,268935;0,015746;0,638511;-0,0157;0,001419957
3,34;10,333036;0,015749;0,638484;-0,0157;0,00141178
3,35;10,397337;0,015753;0,638458;-0,0158;0,001403674
3,36;10,461838;0,015756;0,638431;-0,0158;0,001395636
3,37;10,526538;0,01576;0,638405;-0,0158;0,001387668
3,38;10,591439;0,015763;0,638379;-0,0158;0,001379767
3,39;10,65654;0,015766;0,638353;-0,0158;0,001371934
3,4;10,721841;0,01577;0,638327;-0,0158;0,001364167
3,41;10,787342;0,015773;0,638302;-0,0158;0,001356466
3,42;10,853043;0,015776;0,638276;-0,0158;0,001348829
3,43;10,918944;0,01578;0,638251;-0,0158;0,001341257
3,44;10,985045;0,015783;0,638226;-0,0158;0,001333748
3,45;11,051346;0,015786;0,638201;-0,0158;0,001326302
3,46;11,117846;0,01579;0,638176;-0,0158;0,001318918
3,47;11,184547;0,015793;0,638152;-0,0158;0,001311595
3,48;11,251448;0,015796;0,638127;-0,0158;0,001304334
3,49;11,318549;0,015799;0,638103;-0,0158;0,001297132
3,5;11,38585;0,015802;0,638078;-0,0158;0,001289989
3,51;11,453351;0,015806;0,638054;-0,0158;0,001282906
3,52;11,521052;0,015809;0,63803;-0,0158;0,00127588
3,53;11,588953;0,015812;0,638007;-0,0158;0,001268912
3,54;11,657054;0,015815;0,637983;-0,0158;0,001262
3,55;11,725355;0,015818;0,637959;-0,0158;0,001255145
3,56;11,793855;0,015821;0,637936;-0,0158;0,001248346
3,57;11,862556;0,015824;0,637913;-0,0158;0,001241601
3,58;11,931457;0,015827;0,63789;-0,0158;0,001234911
3,59;12,000558;0,01583;0,637867;-0,0158;0,001228275
3,6;12,069859;0,015833;0,637844;-0,0158;0,001221692
3,61;12,13936;0,015836;0,637821;-0,0158;0,001215161
3,62;12,209061;0,015839;0,637798;-0,0158;0,001208683
3,63;12,278962;0,015842;0,637776;-0,0158;0,001202256
3,64;12,349063;0,015845;0,637754;-0,0158;0,001195881
3,65;12,419363;0,015848;0,637731;-0,0158;0,001189556
3,66;12,489864;0,015851;0,637709;-0,0159;0,001183281
3,67;12,560565;0,015854;0,637687;-0,0159;0,001177055
3,68;12,631466;0,015857;0,637666;-0,0159;0,001170878
3,69;12,702567;0,015859;0,637644;-0,0159;0,00116475
3,7;12,773868;0,015862;0,637622;-0,0159;0,001158669
3,71;12,845369;0,015865;0,637601;-0,0159;0,001152636
3,72;12,91707;0,015868;0,63758;-0,0159;0,00114665
3,73;12,988971;0,015871;0,637558;-0,0159;0,001140711
3,74;13,061072;0,015873;0,637537;-0,0159;0,001134817
3,75;13,133372;0,015876;0,637516;-0,0159;0,001128969
3,76;13,205873;0,015879;0,637495;-0,0159;0,001123166
3,77;13,278574;0,015882;0,637475;-0,0159;0,001117407
3,78;13,351475;0,015884;0,637454;-0,0159;0,001111693
3,79;13,424576;0,015887;0,637433;-0,0159;0,001106022
3,8;13,497877;0,01589;0,637413;-0,0159;0,001100394
3,81;13,571378;0,015892;0,637393;-0,0159;0,001094809
3,82;13,645079;0,015895;0,637372;-0,0159;0,001089267
3,83;13,71898;0,015898;0,637352;-0,0159;0,001083766
3,84;13,79308;0,0159;0,637332;-0,0159;0,001078307
3,85;13,867381;0,015903;0,637313;-0,0159;0,001072889
3,86;13,941882;0,015905;0,637293;-0,0159;0,001067512
3,87;14,016583;0,015908;0,637273;-0,0159;0,001062175
3,88;14,091484;0,015911;0,637254;-0,0159;0,001056878
3,89;14,166585;0,015913;0,637234;-0,0159;0,00105162
3,9;14,241886;0,015916;0,637215;-0,0159;0,001046401
3,91;14,317387;0,015918;0,637196;-0,0159;0,001041221
3,92;14,393088;0,015921;0,637176;-0,0159;0,00103608
3,93;14,468988;0,015923;0,637157;-0,0159;0,001030976
3,94;14,545089;0,015926;0,637138;-0,0159;0,00102591
3,95;14,62139;0,015928;0,63712;-0,0159;0,001020881
3,96;14,697891;0,015931;0,637101;-0,0159;0,001015889
3,97;14,774592;0,015933;0,637082;-0,0159;0,001010933
3,98;14,851493;0,015936;0,637064;-0,0159;0,001006014
3,99;14,928594;0,015938;0,637045;-0,0159;0,00100113
4;15,005895;0,015941;0,637027;-0,0159;0,000996282
4,01;15,083396;0,015943;0,637009;-0,0159;0,000991469
4,02;15,161096;0,015945;0,63699;-0,0159;0,00098669
4,03;15,238997;0,015948;0,636972;-0,0159;0,000981946
4,04;15,317098;0,01595;0,636954;-0,016;0,000977236
4,05;15,395399;0,015952;0,636937;-0,016;0,00097256
4,06;15,4739;0,015955;0,636919;-0,016;0,000967917
4,07;15,552601;0,015957;0,636901;-0,016;0,000963308
4,08;15,631502;0,015959;0,636883;-0,016;0,000958731
4,09;15,710603;0,015962;0,636866;-0,016;0,000954187
4,1;15,789904;0,015964;0,636848;-0,016;0,000949674
4,11;15,869404;0,015966;0,636831;-0,016;0,000945194
4,12;15,949105;0,015969;0,636814;-0,016;0,000940746
4,13;16,029006;0,015971;0,636797;-0,016;0,000936328
4,14;16,109107;0,015973;0,63678;-0,016;0,000931942
4,15;16,189408;0,015975;0,636763;-0,016;0,000927586
4,16;16,269909;0,015978;0,636746;-0,016;0,000923261
4,17;16,35061;0,01598;0,636729;-0,016;0,000918966
4,18;16,431511;0,015982;0,636712;-0,016;0,000914701
4,19;16,512612;0,015984;0,636695;-0,016;0,000910465
4,2;16,593912;0,015986;0,636679;-0,016;0,000906259
4,21;16,675413;0,015989;0,636662;-0,016;0,000902082
4,22;16,757114;0,015991;0,636646;-0,016;0,000897933
4,23;16,839015;0,015993;0,63663;-0,016;0,000893813
4,24;16,921116;0,015995;0,636613;-0,016;0,000889722
4,25;17,003417;0,015997;0,636597;-0,016;0,000885658
4,26;17,085918;0,015999;0,636581;-0,016;0,000881622
4,27;17,168619;0,016001;0,636565;-0,016;0,000877614
4,28;17,25152;0,016004;0,636549;-0,016;0,000873633
4,29;17,33462;0,016006;0,636533;-0,016;0,000869678
4,3;17,417921;0,016008;0,636517;-0,016;0,000865751
4,31;17,501422;0,01601;0,636502;-0,016;0,00086185
4,32;17,585123;0,016012;0,636486;-0,016;0,000857975
4,33;17,669024;0,016014;0,63647;-0,016;0,000854127
4,34;17,753125;0,016016;0,636455;-0,016;0,000850304
4,35;17,837426;0,016018;0,636439;-0,016;0,000846507
4,36;17,921927;0,01602;0,636424;-0,016;0,000842735
4,37;18,006627;0,016022;0,636409;-0,016;0,000838988
4,38;18,091528;0,016024;0,636394;-0,016;0,000835266
4,39;18,176629;0,016026;0,636378;-0,016;0,000831569
4,4;18,26193;0,016028;0,636363;-0,016;0,000827897
4,41;18,347431;0,01603;0,636348;-0,016;0,000824248
4,42;18,433132;0,016032;0,636334;-0,016;0,000820624
4,43;18,519033;0,016034;0,636319;-0,016;0,000817023
4,44;18,605134;0,016036;0,636304;-0,016;0,000813446
4,45;18,691435;0,016038;0,636289;-0,016;0,000809893
4,46;18,777935;0,01604;0,636275;-0,016;0,000806362
4,47;18,864636;0,016042;0,63626;-0,016;0,000802855
4,48;18,951537;0,016044;0,636245;-0,016;0,000799371
4,49;19,038638;0,016046;0,636231;-0,016;0,000795909
4,5;19,125939;0,016048;0,636217;-0,016;0,000792469
4,51;19,21344;0,016049;0,636202;-0,016;0,000789052
4,52;19,301141;0,016051;0,636188;-0,0161;0,000785657
4,53;19,389042;0,016053;0,636174;-0,0161;0,000782283
4,54;19,477142;0,016055;0,63616;-0,0161;0,000778932
4,55;19,565443;0,016057;0,636146;-0,0161;0,000775601
4,56;19,653944;0,016059;0,636132;-0,0161;0,000772292
4,57;19,742645;0,016061;0,636118;-0,0161;0,000769005
4,58;19,831546;0,016062;0,636104;-0,0161;0,000765738
4,59;19,920647;0,016064;0,63609;-0,0161;0,000762492
4,6;20,009948;0,016066;0,636076;-0,0161;0,000759266
4,61;20,099449;0,016068;0,636063;-0,0161;0,000756061
4,62;20,189149;0,01607;0,636049;-0,0161;0,000752876
4,63;20,27905;0,016071;0,636035;-0,0161;0,000749711
4,64;20,369151;0,016073;0,636022;-0,0161;0,000746566
4,65;20,459452;0,016075;0,636009;-0,0161;0,000743441
4,66;20,549953;0,016077;0,635995;-0,0161;0,000740335
4,67;20,640654;0,016079;0,635982;-0,0161;0,000737249
4,68;20,731555;0,01608;0,635969;-0,0161;0,000734182
4,69;20,822656;0,016082;0,635955;-0,0161;0,000731134
4,7;20,913956;0,016084;0,635942;-0,0161;0,000728105
4,71;21,005457;0,016086;0,635929;-0,0161;0,000725095
4,72;21,097158;0,016087;0,635916;-0,0161;0,000722103
4,73;21,189059;0,016089;0,635903;-0,0161;0,00071913
4,74;21,28116;0,016091;0,63589;-0,0161;0,000716175
4,75;21,373461;0,016092;0,635877;-0,0161;0,000713238
4,76;21,465962;0,016094;0,635865;-0,0161;0,000710319
4,77;21,558663;0,016096;0,635852;-0,0161;0,000707418
4,78;21,651563;0,016098;0,635839;-0,0161;0,000704535
4,79;21,744664;0,016099;0,635826;-0,0161;0,00070167
4,8;21,837965;0,016101;0,635814;-0,0161;0,000698822
4,81;21,931466;0,016103;0,635801;-0,0161;0,000695991
4,82;22,025167;0,016104;0,635789;-0,0161;0,000693177
4,83;22,119068;0,016106;0,635776;-0,0161;0,00069038
4,84;22,213169;0,016107;0,635764;-0,0161;0,000687601
4,85;22,30747;0,016109;0,635752;-0,0161;0,000684838
4,86;22,40197;0,016111;0,63574;-0,0161;0,000682091
4,87;22,496671;0,016112;0,635727;-0,0161;0,000679361
4,88;22,591572;0,016114;0,635715;-0,0161;0,000676648
4,89;22,686673;0,016116;0,635703;-0,0161;0,00067395
4,9;22,781974;0,016117;0,635691;-0,0161;0,000671269
4,91;22,877475;0,016119;0,635679;-0,0161;0,000668603
4,92;22,973176;0,01612;0,635667;-0,0161;0,000665954
4,93;23,069077;0,016122;0,635655;-0,0161;0,00066332
4,94;23,165177;0,016124;0,635643;-0,0161;0,000660702
4,95;23,261478;0,016125;0,635631;-0,0161;0,000658099
4,96;23,357979;0,016127;0,63562;-0,0161;0,000655511
4,97;23,45468;0,016128;0,635608;-0,0161;0,000652939
4,98;23,551581;0,01613;0,635596;-0,0161;0,000650382
4,99;23,648682;0,016131;0,635585;-0,0161;0,00064784
5;23,745983;0,016133;0,635573;-0,0161;0,000645313

